Low-rank Tensor Learning with Nonconvex Overlapped Nuclear Norm Regularization

Nonconvex regularization has been popularly used in low-rank matrix learning. However, extending it for low-rank tensor learning is still computationally expensive. To address this problem, we develop an efficient solver for use with a nonconvex extension of the overlapped nuclear norm regularizer. Based on the proximal average algorithm, the proposed algorithm can avoid expensive tensor folding/unfolding operations. A special "sparse plus low-rank" structure is maintained throughout the iterations, and allows fast computation of the individual proximal steps. Empirical convergence is further improved with the use of adaptive momentum. We provide convergence guarantees to critical points on smooth losses and also on objectives satisfying the Kurdyka-{\L}ojasiewicz condition. While the optimization problem is nonconvex and nonsmooth, we show that its critical points still have good statistical performance on the tensor completion problem. Experiments on various synthetic and real-world data sets show that the proposed algorithm is efficient in both time and space and more accurate than the existing state-of-the-art.

==> cover-letter.txt <==
Dear Editor-in-Chief,

I would like to submit the following paper entitled "Efficient Low-rank Tensor Learning with Nonconvex Overlapped Nuclear Norm Regularization" for consideration of publication in the JMLR.

An earlier version of the paper appeared in ICML 2019 as "Efficient nonconvex regularized tensor completion with structure-aware proximal iterations". The major changes in this journal submission include:
- The proposed algorithm here can work on tensors with arbitrary orders and nonsmooth loss.
- Statistical guarantee of the proposed model is added.
- The model is further extended so that side information can be well utilized.
- Extensive experiments are added. 
Please see more details at the end of introduction.

Following action editors are suggested
- Julien Mairal
- Prateek Jain
- Zhihua Zhang

Following reviewers are suggested
- Tianbao Yang (University of Iowa)
- Ji Liu (University of Rochester)
- Shuhang Gu (University of Sydney)
- Qi (Rose) Yu (UC San Diego)
- Wotao Yin (UCLA)
- Yang Yuan (Tsinghua University)
- Zhouchen Lin (PKU)

Following action editors that have recently collaborated with authors of the submission
- Tong Zhang (HKUST)

I confirm that all co-authors are aware of the current submission and consent to its review by JMLR. 

Thanks for your kind consideration.

Yours faithfully,
Quanming Yao

